Infrared fixed point in the massless twelve-flavor SU(3) gauge-fermion system

We present strong numerical evidence for the existence of an infrared fixed point in the renormalization group flow of the SU(3) gauge-fermion system with twelve massless fermions in the fundamental representation. Our numerical simulations using nHYP-smeared staggered fermions with Pauli-Villars improvement do not exhibit any first-order bulk phase transition in the investigated parameter region. We utilize an infinite volume renormalization scheme based on the gradient flow transformation to determine the renormalization group $\beta$ function. We identify an infrared fixed point at $g^2_{\mathrm{GF}\star}=6.60(62)$ in the GF scheme and calculate the leading irrelevant critical exponent $\gamma_{g}^{\star}=0.199(32)$. Our prediction for $\gamma_{g}^{\star}$ is consistent with available literature at the $1\mbox{-}2\sigma$ level.

==> cont_beta_C.txt <==
1.9 -0.05155376890027937 0.011947297845207403
2.0 -0.055687133297746196 0.012350511324454364
2.1 -0.05981886734567176 0.01269346121100342
2.2 -0.06392969563430731 0.012978866197221724
2.3 -0.06800065302759148 0.013210914940337989
2.4 -0.07201313594831761 0.013395372386516929
2.5 -0.07594879303919211 0.013539467130280276
2.6 -0.07978963304349283 0.013651912630644969
2.7 -0.08351795830920766 0.013742804390983104
2.8 -0.08711644717924259 0.013823459947918587
2.9 -0.09056809383013205 0.01390618046932722
3.0 -0.09385628145663322 0.014003836670021197
3.1 -0.0969647951032856 0.014129437653364142
3.2 -0.09987775505884056 0.014295509262462036
3.3 -0.10257974107873245 0.014513323266120523
3.4 -0.10505572534929601 0.014792445362428894
3.5 -0.10729111152967631 0.015139929168966684
3.6 -0.10927173179899406 0.015560091092934734
3.7 -0.1109838337048874 0.01605431403544077
3.8 -0.11241413727966929 0.016620963169521663
3.9 -0.1135498189347061 0.017256067088524965
4.0 -0.11437846589878983 0.017953426964589965
4.1 -0.1148881701749436 0.018705249430467023
4.2 -0.11506750716151172 0.019502648328372917
4.3 -0.11490552647201815 0.02033607930034434
4.4 -0.11439180590693131 0.02119587983377781
4.5 -0.11351643071221793 0.022072258610981117
4.6 -0.11227000427233501 0.02295583294950205
4.7 -0.11064370371502873 0.023837707930119197
4.8 -0.10862921572793556 0.024709630834799295
4.9 -0.10621884400264753 0.025564066685300597
5.0 -0.10340545533412147 0.02639433135965867
5.1 -0.10018245956459483 0.027194686838434255
5.2 -0.09654391504399323 0.027960375432326857
5.3 -0.09248445912447698 0.028687824886984147
5.4 -0.08799939613193108 0.029374423032771976
5.5 -0.08308462959324814 0.03001901086036924
5.6 -0.07773665947894551 0.030621620668562492
5.7 -0.07195277005205401 0.03118369634201412
5.8 -0.06573083403821055 0.031708140015160494
5.9 -0.0590694246249312 0.03219942108310203
6.0 -0.05196780983461748 0.03266353334425841
6.1 -0.04442599253716337 0.03310801273823502
6.2 -0.036444689605929066 0.0335420183334063
6.3 -0.028025295825333287 0.03397609473148048
6.4 -0.019170065877607705 0.03442213937029184
6.5 -0.009881832618560972 0.03489321542461166
6.6 -0.00016421968201691363 0.0354030980594926
6.7 0.009978342980132834 0.03596601293766673
6.8 0.020540857837391683 0.0365960700709915
6.9 0.031517506663312836 0.03730673531079247
7.0 0.04290181015032982 0.03811016088791971
7.1 0.05468660034463244 0.039016652077264055
7.2 0.06686393542506316 0.04003408696924768
7.3 0.07942512792620363 0.04116740495679585
7.4 0.09236078093416157 0.04241835790562497
7.5 0.10566056748799836 0.04378543119124442
7.6 0.11931338191830836 0.04526367484182861
7.7 0.1333073110388365 0.04684490856511797
7.8 0.14762949156178187 0.04851802345173537
7.9 0.16226617285272393 0.050269305709229835
8.0 0.1772027654887165 0.05208260505409508
8.1 0.1924234562473474 0.05394004383502493
8.2 0.20791206607632778 0.05582190762542723
8.3 0.22365087683426596 0.05770745973134775
8.4 0.23962152423675404 0.059574886958402934
8.5 0.25580444826413307 0.06140204825526821
8.6 0.27217899390725586 0.06316642184807651
8.7 0.2887234402633804 0.06484606792865938
8.8 0.3054143807234509 0.06641976156619507
8.9 0.3222272255846406 0.06786808903764016
9.0 0.33913536272830885 0.06917427661032788
9.1 0.3561102241366022 0.0703257459919093
9.2 0.37312086043945764 0.07131626888642092
9.3 0.39013368896974515 0.0721489427574
9.4 0.4071125072908667 0.0728398650337091
9.5 0.4240188367233696 0.07342360496502837
9.6 0.44081253178685165 0.07395897899693271
9.7 0.4574537257247656 0.07453455260024663
9.8 0.47390411115529574 0.07527324587790227
9.9 0.4901289244052795 0.07633351977129613
10.0 0.506098526408066 0.07790527304484793
10.1 0.5217867797729 0.08020060394560957
10.2 0.5371701769008329 0.08343993756630286


==> cont_beta_W.txt <==
1.9 -0.057242201041400584 0.011764779384142048
2.0 -0.06169377582567895 0.012191408678120342
2.1 -0.06612708944432252 0.012560225978028777
2.2 -0.07052195018616951 0.012872975841755313
2.3 -0.07485861527784277 0.013132770438111396
2.4 -0.07911796120645012 0.013344140438095495
2.5 -0.083281429196969 0.013512910694709446
2.6 -0.0873307796350876 0.013646276452741114
2.7 -0.09124853635092214 0.013752768872541753
2.8 -0.09501761219921029 0.013842018537892846
2.9 -0.098621424499523 0.0139248266161148
3.0 -0.10204389026111454 0.014012634418762077
3.1 -0.10526939803155096 0.014117395939151699
3.2 -0.10828274762249569 0.014251025015510892
3.3 -0.11106918698531337 0.014424851320892197
3.4 -0.11361444675161768 0.014649029772871337
3.5 -0.11590467420450344 0.01493212720170762
3.6 -0.1179264236129295 0.015280322133679712
3.7 -0.11966684845882047 0.01569746451174188
3.8 -0.12111353519963221 0.016184653365258643
3.9 -0.12225486373143836 0.016740573476116696
4.0 -0.12307941102410386 0.017361521503165986
4.1 -0.12357655108726645 0.018041937367140402
4.2 -0.12373633894750463 0.018774790523616462
4.3 -0.123549014935563 0.019552102612019583
4.4 -0.12300570203299623 0.020365038722949147
4.5 -0.1220978666420052 0.021204756025965117
4.6 -0.12081747550949458 0.022062230556103388
4.7 -0.11915705231706827 0.02292873202211678
4.8 -0.11710949122963504 0.023795863399901855
4.9 -0.11466824455377451 0.0246558334953152
5.0 -0.11182719464405629 0.025501435429098544
5.1 -0.10858070245093294 0.02632620411229957
5.2 -0.10492362889644716 0.02712447154078621
5.3 -0.1008512646738929 0.027891429044605988
5.4 -0.09635936983725325 0.028623299157429935
5.5 -0.09144418678018922 0.02931717144972459
5.6 -0.0861024050000736 0.029971315032091
5.7 -0.0803312295264359 0.030585097786893757
5.8 -0.07412827873605483 0.03115917978194166
5.9 -0.06749167622896322 0.03169546481378813
6.0 -0.06041998242578929 0.032197093898420244
6.1 -0.052912271370868534 0.03266872332560662
6.2 -0.04496799905209373 0.033116333561560594
6.3 -0.03658718383810653 0.03354733752029823
6.4 -0.02777027277627293 0.033970514268234046
6.5 -0.01851817558677594 0.03439584172000153
6.6 -0.008832295037724378 0.03483451761479115
6.7 0.0012854897578455633 0.03529849187532119
6.8 0.01183288060331501 0.03580039712644483
6.9 0.022807002158991542 0.03635307927188053
7.0 0.034204550745364985 0.03696917226263912
7.1 0.046021808977810934 0.037660682596776573
7.2 0.05825453788713124 0.038438234395863795
7.3 0.07089802565591975 0.03931129865280045
7.4 0.0839472160539171 0.040286745510401
7.5 0.09739655648735257 0.04136933016383843
7.6 0.11124009104423947 0.04256098532671281
7.7 0.12547139657394743 0.043860942922359696
7.8 0.14008374611456925 0.04526562396138017
7.9 0.15506991964461783 0.046768625693850936
8.0 0.17042234991625263 0.04836113987293579
8.1 0.18613297719831634 0.05003187901284353
8.2 0.20219338596248176 0.05176782194131946
8.3 0.21859474853965383 0.053553916853008365
8.4 0.23532776398482955 0.055374082437822464
8.5 0.2523826991478544 0.05721117878329168
8.6 0.2697494090356941 0.05904741522773957
8.7 0.28741728969968594 0.06086483540394878
8.8 0.3053752630010097 0.06264568529732328
8.9 0.32361202254298954 0.06437302000388662
9.0 0.34211460337315924 0.06603109655970879
9.1 0.36087090336721944 0.06760632545860695
9.2 0.37986822461107644 0.06908783327774004
9.3 0.3990915226313402 0.07046873877296558
9.4 0.4185262480630099 0.07174731392151376
9.5 0.43815639233153386 0.07292875810345836
9.6 0.45796474698918405 0.0740271241029217
9.7 0.47793287099855625 0.07506755813495561
9.8 0.4980407561460118 0.07608923162218792
9.9 0.5182667110833484 0.0771486053866412
10.0 0.538588305265312 0.0783222311373887
10.1 0.5589821890768065 0.07970954817217629
10.2 0.579425574440289 0.08143494212293326

